Shannon meets Gray: Noise-robust, Low-sensitivity Codes with Applications in Differential Privacy

Integer data is typically made differentially private by adding noise from a Discrete Laplace (or Discrete Gaussian) distribution. We study the setting where differential privacy of a counting query is achieved using bit-wise randomized response, i.e., independent, random bit flips on the encoding of the query answer. Binary error-correcting codes transmitted through noisy channels with independent bit flips are well-studied in information theory. However, such codes are unsuitable for differential privacy since they have (by design) high sensitivity, i.e., neighbouring integers have encodings with a large Hamming distance. Gray codes show that it is possible to create an efficient sensitivity 1 encoding, but are also not suitable for differential privacy due to lack of noise-robustness. Our main result is that it is possible, with a constant rate code, to simultaneously achieve the sensitivity of Gray codes and the noise-robustness of error-correcting codes (down to the noise level required for differential privacy). An application of this new encoding of the integers is an asymptotically faster, space-optimal differentially private data structure for histograms.

==> codes.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-3, 2) {};
		\node [style=none] (1) at (9, 2) {};
		\node [style=none] (2) at (9, 0) {};
		\node [style=none] (3) at (-3, 0) {};
		\node [style=none] (4) at (0, 2) {};
		\node [style=none] (5) at (0, 0) {};
		\node [style=none] (6) at (3, 2) {};
		\node [style=none] (7) at (3, 0) {};
		\node [style=none] (8) at (6, 2) {};
		\node [style=none] (9) at (6, 0) {};
		\node [style=none] (10) at (-3, -1) {};
		\node [style=none] (11) at (9, -1) {};
		\node [style=none] (12) at (9, -3) {};
		\node [style=none] (13) at (-3, -3) {};
		\node [style=none] (14) at (1, -1) {};
		\node [style=none] (15) at (1, -3) {};
		\node [style=none] (16) at (-1.5, 1) {$\mathcal{C}$};
		\node [style=none] (17) at (1.5, 1) {$\mathcal{L}$};
		\node [style=none] (18) at (4.5, 1) {$\mathcal{C}$};
		\node [style=none] (19) at (7.5, 1) {$\mathcal{L}$};
		\node [style=none] (20) at (-1, -2) {$\mathcal{K}_{enc}(q+1)$};
		\node [style=none] (21) at (5, -2) {$\mathcal{K}_{enc}(q)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (0.center);
		\draw [style=dashed] (4.center) to (5.center);
		\draw [style=dashed] (6.center) to (7.center);
		\draw [style=dashed] (8.center) to (9.center);
		\draw (10.center) to (11.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (10.center);
		\draw (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> codes.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles

% Edge styles
\tikzstyle{dashed}=[-, densely dotted]


==> prefixsuffix.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 2) {};
		\node [style=none] (1) at (12.5, 2) {};
		\node [style=none] (2) at (12.5, 0) {};
		\node [style=none] (3) at (0.5, 0) {};
		\node [style=none] (6) at (4, 2) {};
		\node [style=none] (7) at (4, 0) {};
		\node [style=none] (10) at (0.5, -1) {};
		\node [style=none] (11) at (12.5, -1) {};
		\node [style=none] (12) at (12.5, -3) {};
		\node [style=none] (13) at (0.5, -3) {};
		\node [style=none] (14) at (3, -1) {};
		\node [style=none] (15) at (3, -3) {};
		\node [style=none] (16) at (3.5, 1) {$p$};
		\node [style=none] (19) at (10, 1) {$s$};
		\node [style=none] (20) at (1.75, -2) {$p'$};
		\node [style=none] (21) at (9, -2) {$s'$};
		\node [style=none] (22) at (8, 2) {};
		\node [style=none] (23) at (8, 0) {};
		\node [style=none] (24) at (7, 2) {};
		\node [style=none] (25) at (7, 0) {};
		\node [style=none] (26) at (5.5, 1) {$x$};
		\node [style=none] (27) at (7, -1) {};
		\node [style=none] (28) at (7, -3) {};
		\node [style=none] (29) at (4, -1) {};
		\node [style=none] (30) at (4, -3) {};
		\node [style=none] (31) at (5.5, -2) {$x$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (2.center) to (3.center);
		\draw (3.center) to (0.center);
		\draw [style=dashed] (6.center) to (7.center);
		\draw (10.center) to (11.center);
		\draw (11.center) to (12.center);
		\draw (12.center) to (13.center);
		\draw (13.center) to (10.center);
		\draw (14.center) to (15.center);
		\draw (22.center) to (23.center);
		\draw [style=dashed] (24.center) to (25.center);
		\draw [style=dashed] (29.center) to (30.center);
		\draw [style=dashed] (27.center) to (28.center);
	\end{pgfonlayer}
\end{tikzpicture}

